UGC 1378 -- a Milky Way-sized galaxy embedded in a giant low-surface brightness disc

The dominant physical processes responsible for the formation and longevity of giant gaseous and stellar discs in galaxies remain controversial. Although they are rare (less than 10 confirmed as of now), giant low-surface brightness (gLSB) discy galaxies provide interesting insights given their extreme nature. We describe observations of UGC 1378 including deep spectroscopy with the Russian 6m telescope and multi-band imaging with Binospec at the MMT. Galaxy UGC 1378 has both high surface brightness and an extended low surface brightness discs. Our stellar velocity dispersion data for the high-surface brightness, Milky Way-sized, disc appears inconsistent with a recent major merger, a widely discussed formation scenario for the very extended low surface brightness disc. We estimate the star formation rates (SFR) from archival Wide-Field Infrared Survey Explorer data. The SFR surface density in the LSB disc is low relative to its gas density, consistent with recent gas accretion. We argue that the unusually large size of UGC 1378's disc may be the product of a rich gas reservoir (e.g. a cosmic filament) and an isolated environment that has preserved the giant disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
